4XMM J175136.8-275858: A New Magnetar Candidate?

Magnetars are very rare astrophysical objects, with $\sim$31 known to date. They are best understood as highly magnetised neutron stars, but a greater number need to be found to constrain their role in stellar evolution pathways. We apply a novel approach for the detection of fast, transient X-ray sources, using a revised version of the EPIC XMM-Newton Outburst Detector (EXOD) with the aim of detecting and identifying new and rare variable compact objects. We detect a transient, variable source notable for its strong variability and hard spectrum. The emission from 4XMM J175136.8-275858 is well characterised by a blackbody, with temperatures between $\sim$1.8--5\,keV during its lower luminosity phase. Its temperature is poorly constrained during its brightest phase, and we observe an increase in luminosity by two orders of magnitude over timescales of a few ks. This is driven by increased emission of X-rays at energies above 2\,keV, with a luminosity decay potentially over weeks or months. Derived luminosities for 4XJ1751-2759 range up to $\sim10^{35} \text{\,erg s}^{-1}$ at 8\,kpc at the Galactic centre, but neutral hydrogen column densities are greater than predicted Galactic values possibly implying a greater distance to the source, still within our galaxy, further increasing its luminosity. A consideration of optical and IR information in combination with the X-ray observations allow us to exclude the possibility that 4XJ1751-2759 is a star, rotationally powered pulsar or supergiant fast X-ray transient. This rapid, hard, variability is closest to that of outbursts in magnetars than any other known class of X-ray transient.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
